NGC 147 Corroborates the Break in the Stellar Mass-Stellar Metallicity Relation for Galaxies

The stellar mass-stellar metallicity relation (MZR) is an essential approach to probe the chemical evolution of galaxies. It reflects the balance between galactic feedback and gravitational potential as a function of stellar mass. However, the current MZR of local dwarf satellite galaxies (M* <~ 10^8 Msun, measured from resolved stellar spectroscopy) may not be reconcilable with that of more massive galaxies (M* >~ 10^9.5 Msun, measured from integrated-light spectroscopy). Such a discrepancy may result from a systematic difference between the two methods, or it may indicate a break in the MZR around 10^9 Msun. To address this question, we measured the stellar metallicity of NGC 147 from integrated light using the Palomar Cosmic Web Imager (PCWI). We compared the stellar metallicity estimates from integrated light with the measurements from resolved stellar spectroscopy and found them to be consistent within 0.1 dex. On the other hand, the high-mass MZR overpredicts the metallicity by 0.6 dex at the mass of NGC 147. Therefore, our results tentatively suggest that the discrepancy between the low-mass MZR and high-mass MZR should not be attributed to a systematic difference in techniques. Instead, real physical processes cause the transition in the MZR. In addition, we discovered a positive age gradient in the innermost region and a negative metallicity gradient from the resolved stars at larger radii, suggesting a possible outside-in formation of NGC 147.

==> Table3_MRT.dat <==
Title:  NGC 147 Corroborates the Break in the Stellar Mass-Stellar Metallicity Relation for Galaxies
Authors: Zhuang Z., Kirby E. N., Leethochawalit N., de los Reyes M.A.C.
Table: Metallicity Catalog for RGB Stars Observed with Keck/DEIMOS
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label   Explanations
--------------------------------------------------------------------------------
   1-  5 I5     ---       Name    ID of star
   7-  8 I2     h         RAh     Hour of Right Ascension (J2000)
  10- 11 I2     m         RAm     Minute of Right Ascension (J2000)
  13- 16 F4.1   s         RAs     Second of Right Ascension (J2000)
  18- 18 A1     ---       DE-     Sign of the Declination (J2000)
  19- 20 I2     deg       DEd     Degree of Declination (J2000)
  22- 23 I2     arcmin    DEm     Arcminute of Declination (J2000)
  25- 28 F4.1   arcsec    DEs     Arcsecond of Declination (J2000)
  30- 30 A1     ---       Filt1   ? First filter
  32- 37 F6.3   mag       mag1    ? Extinction-corrected magnitude in Filt1
  39- 43 F5.3   mag     e_mag1    ? Uncertainty in mag1
  45- 45 A1     ---       Filt2   ? Second filter
  47- 52 F6.3   mag       mag2    ? Extinction-corrected magnitude in Filt2
  54- 58 F5.3   mag     e_mag2    ? Uncertainty in mag2
  60- 63 I4     K         Teff    Effective temperature
  65- 66 I2     K       e_Teff    Uncertainty in Teff
  68- 71 F4.2   [cm/s2]   log(g)  Log of surface gravity
  73- 76 F4.2   [cm/s2] e_log(g)  Uncertainty in log(g)
  78- 81 F4.2   km/s      vt      Microturbulent velocity
  83- 87 F5.2   [Sun]     [Fe/H]  Iron abundance relative to the Sun
  89- 92 F4.2   [Sun]   e_[Fe/H]  Uncertainty in [Fe/H]
--------------------------------------------------------------------------------
Note (1):   PAndAS photometry corrected for extinction.
--------------------------------------------------------------------------------
 4456 00 32 23.9 +48 19 53.8 g 23.065 0.027 i 20.921 0.012 3744 44 0.26 0.10 2.08 -1.12 0.12
 4608 00 32 25.8 +48 18 57.2 g 23.106 0.028 i 21.007 0.013 3770 42 0.32 0.10 2.07 -0.49 0.11
 4778 00 32 27.6 +48 18 13.8 g 22.715 0.020 i 21.117 0.014 4126 45 0.62 0.10 2.00 -1.10 0.12
 4885 00 32 29.5 +48 17 34.2 g 23.297 0.032 i 20.808 0.011 3592 56 0.04 0.10 2.13 -3.03 0.17
 4894 00 32 29.7 +48 19  3.8 g 23.239 0.031 i 21.424 0.018 3929 41 0.64 0.10 1.99 -0.81 0.12
 4961 00 32 30.5 +48 19 46.6 g 24.125 0.066 i 21.426 0.018 3528 51 0.23 0.10 2.09 -3.21 0.23
 5026 00 32 31.1 +48 18  4.2 g 22.977 0.025 i 21.163 0.014 3936 39 0.53 0.10 2.02 -0.85 0.11
 5129 00 32 32.0 +48 16 37.4 g 23.416 0.035 i 21.145 0.014 3748 52 0.31 0.10 2.07 -2.23 0.16
 5324 00 32 33.6 +48 16 36.3 g 23.099 0.027 i 21.238 0.015 3923 49 0.54 0.10 2.02 -1.08 0.13
 5368 00 32 33.9 +48 17 50.8 g 22.779 0.021 i 21.256 0.016 4232 42 0.72 0.10 1.97 -1.36 0.12
 5386 00 32 34.0 +48 18 40.3 g 22.459 0.016 i 20.787 0.011 4106 49 0.45 0.10 2.04 -1.56 0.13
 5498 00 32 34.9 +48 20 44.7 g 22.845 0.023 i 21.004 0.013 3986 41 0.45 0.10 2.04 -1.05 0.12
 5560 00 32 35.2 +48 22  4.0 g 21.883 0.011 i 20.885 0.012 4826 49 0.83 0.10 1.95 -1.06 0.13
 5581 00 32 35.4 +48 18 42.3 g 23.094 0.027 i 21.497 0.019 4110 41 0.78 0.10 1.96 -1.03 0.12
 5844 00 32 37.4 +48 21 31.5 g 23.057 0.027 i 20.941 0.012 3694 42 0.29 0.10 2.08 -0.87 0.11
 5861 00 32 37.5 +48 22 12.5 g 22.727 0.021 i 21.093 0.014 4121 47 0.59 0.10 2.00 -1.07 0.11
 5866 00 32 37.5 +48 22  6.2 g 22.937 0.025 i 21.093 0.014 3920 47 0.48 0.10 2.03 -0.92 0.12
 5911 00 32 37.8 +48 16 53.1 g 22.819 0.022 i 20.799 0.011 3841 40 0.27 0.10 2.08 -1.04 0.11
 5918 00 32 37.9 +48 21 57.0 g 23.333 0.034 i 21.519 0.020 3940 46 0.68 0.10 1.98 -0.91 0.13
 5989 00 32 38.3 +48 21  1.2 g 22.859 0.023 i 21.141 0.015 4036 45 0.57 0.10 2.01 -0.82 0.12
 6100 00 32 39.2 +48 17 47.2 g 23.273 0.031 i 21.595 0.021 4042 38 0.78 0.10 1.96 -0.70 0.11
 6122 00 32 39.3 +48 17 33.8 g 22.905 0.023 i 21.494 0.019 4333 40 0.88 0.10 1.93 -1.29 0.12
 6149 00 32 39.5 +48 16 48.0 g 23.196 0.029 i 21.538 0.020 4091 45 0.76 0.10 1.96 -0.85 0.12
 6167 00 32 39.6 +48 17 38.9 g 23.162 0.029 i 20.981 0.012 3695 35 0.27 0.10 2.08 -1.09 0.11
 6349 00 32 40.9 +48 19  7.9 g 23.169 0.029 i 21.568 0.021 4106 43 0.80 0.10 1.95 -0.72 0.11
 6460 00 32 41.8 +48 16  4.3 g 23.150 0.028 i 21.379 0.017 3961 44 0.64 0.10 1.99 -0.56 0.11
 6516 00 32 42.1 +48 22  4.3 g 23.021 0.026 i 21.274 0.016 4000 47 0.61 0.10 2.00 -1.31 0.12
 6625 00 32 42.8 +48 17 30.7 g 22.811 0.021 i 21.097 0.014 4061 38 0.55 0.10 2.01 -0.89 0.11
 6872 00 32 44.3 +48 22 39.0 g 23.785 0.051 i 21.017 0.013 3500 00 0.00 0.10 2.14 -0.90 0.11
 6882 00 32 44.3 +48 20  9.0 g 23.067 0.027 i 21.218 0.015 3949 45 0.54 0.10 2.02 -0.68 0.12
 7045 00 32 45.3 +48 19 15.2 g 23.426 0.036 i 21.735 0.024 4027 40 0.83 0.10 1.95 -0.93 0.12
 7137 00 32 45.8 +48 20 58.8 g 23.038 0.027 i 21.507 0.020 4226 54 0.82 0.10 1.95 -1.17 0.14
 7500 00 32 47.5 +48 17 44.4 g 22.750 0.020 i 20.634 0.009 3680 27 0.15 0.10 2.11 -0.98 0.11
 8017 00 32 50.0 +48 22  6.3 g 23.049 0.027 i 21.838 0.027 4552 52 1.13 0.10 1.88 -1.22 0.17
 8113 00 32 50.4 +48 22 49.0 g 23.091 0.028 i 21.462 0.019 4101 45 0.75 0.10 1.97 -1.06 0.12
 8156 00 32 50.7 +48 21 18.8 g 22.673 0.020 i 20.823 0.011 3938 48 0.37 0.10 2.06 -1.97 0.15
 8205 00 32 50.9 +48 22 18.1 g 23.223 0.031 i 21.360 0.018 3926 44 0.59 0.10 2.00 -0.87 0.12
 8291 00 32 51.4 +48 19 27.2 g 23.136 0.028 i 21.441 0.019 4056 40 0.71 0.10 1.98 -1.30 0.14
 8865 00 32 53.7 +48 19 35.9 g 22.983 0.025 i 21.381 0.018 4143 40 0.73 0.10 1.97 -1.13 0.11
 8959 00 32 54.0 +48 22  2.7 g 22.933 0.024 i 21.188 0.015 4013 44 0.57 0.10 2.01 -1.31 0.13
 9094 00 32 54.6 +48 20 46.0 g 23.555 0.040 i 21.172 0.015 3654 48 0.27 0.10 2.08 -2.85 0.29
 9226 00 32 55.2 +48 23  1.3 g 23.399 0.036 i 21.712 0.024 4026 44 0.82 0.10 1.95 -1.12 0.13
 9276 00 32 55.4 +48 25 36.7 g 22.859 0.038 i 21.114 0.021 4047 45 0.54 0.10 2.01 -1.07 0.11
 9292 00 32 55.5 +48 21  5.0 g 23.521 0.039 i 21.769 0.025 3956 47 0.81 0.10 1.95 -0.70 0.13
 9403 00 32 55.9 +48 26 13.5 g 23.016 0.043 i 21.066 0.020 3901 56 0.42 0.10 2.04 -0.91 0.13
 9559 00 32 56.5 +48 27  1.6 g 22.985 0.042 i 21.233 0.023 3982 48 0.59 0.10 2.00 -1.38 0.13
 9626 00 32 56.8 +48 28 11.0 g 23.132 0.048 i 21.189 0.022 3902 43 0.48 0.10 2.03 -0.69 0.14
 9650 00 32 56.8 +48 23  2.2 g 22.686 0.020 i 21.036 0.014 4097 43 0.56 0.10 2.01 -1.35 0.12
 9741 00 32 57.1 +48 26 33.6 g 22.804 0.036 i 21.358 0.026 4303 52 0.81 0.10 1.95 -1.49 0.16
 9995 00 32 58.0 +48 23 00.1 g 22.692 0.020 i 20.815 0.011 3927 37 0.35 0.10 2.06 -0.83 0.11
10138 00 32 58.5 +48 26 35.1 g 22.486 0.028 i 20.853 0.017 4137 49 0.50 0.10 2.02 -1.15 0.11
10142 00 32 58.5 +48 27 54.2 g 23.089 0.047 i 21.062 0.020 3811 45 0.38 0.10 2.05 -1.01 0.12
10191 00 32 58.7 +48 26 53.6 g 22.818 0.037 i 21.248 0.023 4143 53 0.69 0.10 1.98 -1.16 0.14
10312 00 32 59.2 +48 22 28.7 g 24.060 0.063 i 21.296 0.017 3516 44 0.12 0.10 2.11 -2.61 0.21
10443 00 32 59.7 +48 21 41.4 g 23.507 0.039 i 21.037 0.014 3641 45 0.16 0.10 2.11 -2.69 0.19
10492 00 32 59.8 +48 26  4.6 g 22.856 0.038 i 21.197 0.022 4080 70 0.62 0.10 2.00 -0.31 0.13
10882 00 33  1.2 +48 21 25.6 g 23.630 0.043 i 21.577 0.021 3836 39 0.60 0.10 2.00 -0.87 0.13
11060 00 33  1.9 +48 25 21.9 g 23.139 0.049 i 21.291 0.024 3963 47 0.57 0.10 2.01 -1.19 0.13
11093 00 33  2.0 +48 25  4.2 g 23.493 0.066 i 21.640 0.033 3941 48 0.72 0.10 1.97 -0.49 0.15
11311 00 33  2.6 +48 25 40.4 g 22.904 0.040 i 21.037 0.019 3928 47 0.45 0.10 2.04 -0.92 0.11
11410 00 33  3.0 +48 25 48.6 g 23.140 0.049 i 21.153 0.022 3844 52 0.44 0.10 2.04 -0.78 0.13
11449 00 33  3.1 +48 29  2.8 g 22.338 0.024 i 20.773 0.016 4191 41 0.51 0.10 2.02 -1.24 0.12
11611 00 33  3.5 +48 24 48.7 g 22.977 0.042 i 21.042 0.020 3868 43 0.42 0.10 2.04 -0.82 0.12
12139 00 33  5.0 +48 29  5.9 g 22.632 0.031 i 21.338 0.026 4481 40 0.89 0.10 1.93 -1.28 0.15
12450 00 33  5.9 +48 28 38.8 g 22.635 0.032 i 20.990 0.019 4116 42 0.55 0.10 2.01 -1.49 0.12
12762 00 33  6.7 +48 22 58.4 g 23.258 0.032 i 21.269 0.017 3841 38 0.50 0.10 2.03 -0.91 0.12
13152 00 33  7.8 +48 24 59.2 g 22.190 0.021 i 20.738 0.015 4318 46 0.57 0.10 2.01 -1.02 0.11
13195 00 33  7.9 +48 26 40.7 g 22.953 0.041 i 21.317 0.025 4080 42 0.68 0.10 1.98 -0.61 0.12
13208 00 33  7.9 +48 27 53.6 g 22.445 0.027 i 20.717 0.015 4047 39 0.39 0.10 2.05 -0.91 0.11
13439 00 33  8.5 +48 24 43.1 g 23.434 0.063 i 21.578 0.031 3943 44 0.69 0.10 1.98 -0.69 0.14
13488 00 33  8.7 +48 27 37.4 g 23.312 0.057 i 21.097 0.021 3733 37 0.31 0.10 2.07 -0.52 0.11
14034 00 33 10.0 +48 29 33.6 g 23.568 0.071 i 21.133 0.022 3653 52 0.22 0.10 2.09 -3.35 0.43
14325 00 33 10.8 +48 25 48.8 g 22.945 0.041 i 20.736 0.015 3757 48 0.15 0.10 2.11 -2.37 0.19
14505 00 33 11.3 +48 27 36.1 g 23.038 0.045 i 21.562 0.031 4239 41 0.87 0.10 1.94 -1.00 0.13
14860 00 33 13.4 +48 27 43.3 g 23.014 0.044 i 20.893 0.017 3807 27 0.26 0.10 2.08 -1.29 0.16
14980 00 33 13.7 +48 29 24.8 g 23.065 0.046 i 21.464 0.029 4146 39 0.76 0.10 1.96 -0.30 0.13
15181 00 33 14.1 +48 25 48.4 g 22.881 0.039 i 21.168 0.022 4056 43 0.58 0.10 2.01 -1.34 0.13
15315 00 33 14.4 +48 27 20.6 g 23.131 0.049 i 21.580 0.032 4176 48 0.84 0.10 1.95 -0.81 0.14
16736 00 33 17.8 +48 26  1.0 g 23.184 0.051 i 21.390 0.027 3973 36 0.64 0.10 1.99 -0.87 0.12
16743 00 33 17.8 +48 27 29.6 g 23.124 0.048 i 21.602 0.033 4196 39 0.86 0.10 1.94 -1.19 0.15
18507 00 33 22.5 +48 29  4.0 g 22.670 0.033 i 21.008 0.019 4114 41 0.54 0.10 2.01 -1.34 0.13
18840 00 33 23.5 +48 29 29.4 g 23.047 0.045 i 21.535 0.031 4205 42 0.84 0.10 1.94 -1.33 0.18
18872 00 33 23.6 +48 30  1.2 g 23.186 0.051 i 21.498 0.030 4053 45 0.73 0.10 1.97 -0.75 0.13
18982 00 33 23.9 +48 28 59.9 g 22.372 0.025 i 21.191 0.023 4625 40 0.88 0.10 1.93 -1.55 0.16
18998 00 33 24.0 +48 30  9.5 g 22.416 0.026 i 20.971 0.019 4351 42 0.66 0.10 1.99 -1.43 0.15
19464 00 33 25.5 +48 29 26.7 g 22.392 0.026 i 21.165 0.022 4586 42 0.85 0.10 1.94 -1.23 0.12
19631 00 33 26.0 +48 27 17.4 g 22.831 0.038 i 20.810 0.016 3858 31 0.27 0.10 2.08 -1.14 0.11
19728 00 33 26.3 +48 29 59.6 g 23.055 0.046 i 21.473 0.029 4160 49 0.78 0.10 1.96 -0.88 0.15
19927 00 33 26.9 +48 28 45.1 g 23.404 0.062 i 21.592 0.033 3951 36 0.72 0.10 1.97 -0.66 0.12
20007 00 33 27.2 +48 28 58.9 g 22.860 0.039 i 21.341 0.026 4210 39 0.76 0.10 1.96 -0.97 0.12
 3892 00 32 17.1 +48 19 14.4 g 23.201 0.030 i 21.315 0.017 3938 48 0.56 0.10 2.01 -0.83 0.13
 3957 00 32 18.1 +48 18 12.0 g 22.661 0.019 i 21.232 0.015 4333 51 0.77 0.10 1.96 -1.48 0.19
 4015 00 32 18.8 +48 17 38.1 g 23.089 0.027 i 21.523 0.020 4150 51 0.80 0.10 1.95 -1.61 0.16
 4078 00 32 19.6 +48 17 51.0 g 23.157 0.029 i 21.601 0.021 4150 52 0.84 0.10 1.94 -1.54 0.23
 4085 00 32 19.7 +48 17 44.6 g 22.832 0.022 i 20.946 0.012 3881 47 0.40 0.10 2.05 -1.33 0.14
 4380 00 32 23.2 +48 18 46.5 g 22.878 0.023 i 20.674 0.010 3773 64 0.12 0.10 2.11 -2.61 0.36
 4624 00 32 25.9 +48 16 33.8 g 22.713 0.020 i 21.156 0.014 4199 52 0.66 0.10 1.99 -0.84 0.12
 4715 00 32 26.9 +48 16 35.2 g 23.498 0.038 i 21.141 0.014 3688 51 0.27 0.10 2.08 -2.85 0.23
 4798 00 32 27.8 +48 21  7.1 g 23.656 0.045 i 21.353 0.017 3717 46 0.40 0.10 2.05 -1.28 0.15
 4893 00 32 29.7 +48 17 16.8 g 23.316 0.032 i 20.923 0.012 3686 47 0.14 0.10 2.11 -2.70 0.21
 4908 00 32 30.0 +48 19 58.7 g 23.081 0.027 i 21.186 0.015 3928 54 0.50 0.10 2.02 -1.19 0.15
 4916 00 32 30.1 +48 19  6.2 g 22.766 0.021 i 20.999 0.013 4006 44 0.48 0.10 2.03 -0.94 0.11
 4921 00 32 30.1 +48 18 12.0 g 22.928 0.024 i 21.061 0.013 3916 40 0.46 0.10 2.03 -1.16 0.12
 4938 00 32 30.3 +48 18 18.3 g 23.107 0.027 i 21.287 0.016 3955 44 0.58 0.10 2.01 -2.19 0.18
 4990 00 32 30.8 +48 18 30.9 g 23.127 0.028 i 21.691 0.023 4280 46 0.94 0.10 1.92 -1.15 0.15
 5022 00 32 31.0 +48 18 36.6 g 23.146 0.028 i 21.258 0.016 3947 46 0.54 0.10 2.02 -0.50 0.13
 5121 00 32 31.9 +48 20  5.9 g 23.472 0.038 i 21.770 0.025 4041 49 0.84 0.10 1.94 -1.45 0.20
 5301 00 32 33.4 +48 17 18.5 g 22.934 0.024 i 21.104 0.014 3903 49 0.50 0.10 2.03 -1.43 0.13
 5316 00 32 33.5 +48 19 43.6 g 22.257 0.014 i 20.451 0.008 4047 45 0.24 0.10 2.09 -1.43 0.12
 5416 00 32 34.3 +48 20 59.0 g 23.067 0.027 i 21.276 0.016 3942 46 0.59 0.10 2.00 -0.86 0.12
 5522 00 32 35.1 +48 16 50.7 g 22.676 0.019 i 20.732 0.010 3900 43 0.28 0.10 2.08 -1.04 0.11
 5676 00 32 36.1 +48 21 47.9 g 22.834 0.022 i 21.063 0.014 4068 65 0.51 0.10 2.02 -0.76 0.12
 5695 00 32 36.2 +48 21  7.0 g 23.011 0.026 i 21.296 0.017 4038 45 0.63 0.10 1.99 -1.07 0.12
 5708 00 32 36.4 +48 21 23.8 g 23.228 0.031 i 21.219 0.016 3826 47 0.46 0.10 2.03 -1.24 0.14
 5818 00 32 37.2 +48 18 36.9 g 23.803 0.050 i 21.190 0.015 3565 46 0.16 0.10 2.10 -3.28 0.27
 5837 00 32 37.3 +48 22 13.6 g 23.160 0.030 i 21.422 0.019 4031 58 0.68 0.10 1.98 -0.80 0.14
 5907 00 32 37.8 +48 22 33.7 g 22.854 0.023 i 20.878 0.012 3871 53 0.33 0.10 2.07 -1.07 0.13
 5914 00 32 37.8 +48 22 45.7 g 23.098 0.028 i 21.076 0.014 3786 49 0.39 0.10 2.05 -1.16 0.13
 6023 00 32 38.6 +48 18 54.4 g 23.333 0.033 i 21.652 0.022 4011 45 0.80 0.10 1.95 -0.43 0.11
 6146 00 32 39.5 +48 21 19.8 g 22.878 0.023 i 20.830 0.011 3774 44 0.27 0.10 2.08 -0.71 0.11
 6182 00 32 39.7 +48 17 24.3 g 22.873 0.023 i 20.956 0.012 3883 39 0.39 0.10 2.05 -1.14 0.11
 6266 00 32 40.3 +48 18 37.2 g 23.061 0.027 i 21.495 0.019 4198 44 0.79 0.10 1.96 -1.10 0.13
 6421 00 32 41.5 +48 18 22.1 g 22.811 0.022 i 21.044 0.013 4025 46 0.50 0.10 2.02 -1.30 0.14
 6580 00 32 42.6 +48 23  3.5 g 23.243 0.032 i 21.025 0.013 3711 49 0.28 0.10 2.08 -0.72 0.13
 6689 00 32 43.2 +48 22 54.2 g 23.098 0.028 i 20.778 0.011 3632 45 0.11 0.10 2.12 -0.77 0.12
 6734 00 32 43.5 +48 21 49.6 g 23.262 0.032 i 20.976 0.013 3734 45 0.22 0.10 2.09 -0.88 0.11
 6910 00 32 44.5 +48 21 19.7 g 22.732 0.021 i 20.916 0.012 3963 57 0.42 0.10 2.04 -1.45 0.12
 7105 00 32 45.7 +48 24 59.2 g 23.771 0.051 i 21.675 0.023 3803 49 0.63 0.10 1.99 -0.82 0.21
 7334 00 32 46.7 +48 25 30.8 g 23.005 0.027 i 21.045 0.014 3852 53 0.41 0.10 2.05 -1.43 0.16
 7475 00 32 47.5 +48 21 46.3 g 23.282 0.033 i 21.378 0.018 3914 47 0.58 0.10 2.01 -0.82 0.22
 7565 00 32 47.8 +48 21 55.5 g 23.168 0.030 i 21.112 0.014 3802 47 0.39 0.10 2.05 -1.07 0.14
 7577 00 32 47.9 +48 22  5.7 g 23.425 0.037 i 21.840 0.027 4109 47 0.92 0.10 1.92 -0.48 0.14
 7693 00 32 48.5 +48 27 18.0 g 22.886 0.025 i 20.997 0.013 3929 66 0.42 0.10 2.04 -1.64 0.20
 8028 00 32 50.1 +48 26 45.3 g 23.375 0.059 i 21.134 0.021 3692 62 0.32 0.10 2.07 -0.71 0.16
 8175 00 32 50.8 +48 21 41.0 g 23.590 0.042 i 22.077 0.033 4169 46 1.06 0.10 1.89 -2.06 0.28
 8461 00 32 52.2 +48 22 53.5 g 22.390 0.016 i 20.343 0.008 3887 46 0.07 0.10 2.13 -1.83 0.12
 8505 00 32 52.3 +48 26 36.0 g 23.058 0.045 i 21.029 0.019 3825 65 0.37 0.10 2.06 -0.58 0.14
 8765 00 32 53.4 +48 24 40.4 g 23.295 0.055 i 21.254 0.023 3809 48 0.46 0.10 2.03 -0.60 0.14
 8781 00 32 53.4 +48 24 51.8 g 23.057 0.045 i 20.911 0.017 3777 51 0.26 0.10 2.08 -0.65 0.12
 8838 00 32 53.6 +48 25 43.5 g 23.028 0.044 i 21.077 0.020 3889 63 0.43 0.10 2.04 -0.70 0.13
 8885 00 32 53.8 +48 25 31.5 g 23.089 0.046 i 21.039 0.019 3820 52 0.36 0.10 2.06 -0.96 0.13
 8901 00 32 53.8 +48 26 53.2 g 22.998 0.043 i 21.711 0.035 4462 57 1.03 0.10 1.90 -0.80 0.15
 8943 00 32 54.0 +48 25 11.1 g 22.989 0.042 i 21.305 0.024 4065 57 0.65 0.10 1.99 -0.96 0.16
 9089 00 32 54.5 +48 28 52.1 g 23.079 0.046 i 20.972 0.019 3802 46 0.30 0.10 2.07 -1.23 0.14
 9090 00 32 54.6 +48 25  1.7 g 23.311 0.056 i 20.731 0.015 3602 52 0.00 0.10 2.14 -1.14 0.16
 9245 00 32 55.3 +48 25 59.5 g 23.277 0.054 i 21.577 0.031 4065 62 0.76 0.10 1.96 -0.69 0.13
 9250 00 32 55.3 +48 20 59.5 g 22.570 0.018 i 20.728 0.010 3977 45 0.33 0.10 2.06 -1.17 0.12
 9307 00 32 55.5 +48 21 48.1 g 23.521 0.040 i 21.900 0.028 4092 59 0.93 0.10 1.92 -1.41 0.18
 9620 00 32 56.7 +48 24 58.3 g 23.215 0.051 i 21.588 0.031 4067 56 0.80 0.10 1.95 -1.15 0.17
 9631 00 32 56.8 +48 26 27.8 g 22.727 0.034 i 21.355 0.026 4395 59 0.85 0.10 1.94 -2.07 0.42
 9850 00 32 57.5 +48 28 26.5 g 22.897 0.039 i 21.074 0.020 3979 46 0.49 0.10 2.03 -1.16 0.13
10491 00 32 59.8 +48 25 34.9 g 22.926 0.040 i 21.570 0.031 4387 65 0.94 0.10 1.92 -1.60 0.21
10531 00 33 00.0 +48 22 53.7 g 22.966 0.025 i 21.325 0.017 4112 49 0.68 0.10 1.98 -1.14 0.14
10695 00 33 00.6 +48 27 54.4 g 23.018 0.044 i 21.452 0.028 4142 44 0.78 0.10 1.96 -0.81 0.13
10742 00 33 00.8 +48 26 17.3 g 23.122 0.048 i 21.264 0.024 3962 53 0.55 0.10 2.01 -0.29 0.13
10850 00 33  1.1 +48 24 34.3 g 22.340 0.024 i 21.032 0.019 4499 50 0.76 0.10 1.96 -1.35 0.13
10878 00 33  1.2 +48 27 23.1 g 23.493 0.066 i 21.137 0.021 3692 38 0.27 0.10 2.08 -0.37 0.13
10927 00 33  1.4 +48 29 31.0 g 23.825 0.089 i 21.130 0.021 3553 45 0.08 0.10 2.12 -0.98 0.14
10980 00 33  1.6 +48 27 42.4 g 22.513 0.028 i 20.834 0.016 4097 43 0.46 0.10 2.03 -1.20 0.13
11018 00 33  1.8 +48 25  4.8 g 23.369 0.059 i 21.185 0.022 3737 66 0.37 0.10 2.06 -0.37 0.15
11142 00 33  2.1 +48 26 31.6 g 22.474 0.027 i 20.923 0.018 4228 44 0.58 0.10 2.01 -0.97 0.12
11305 00 33  2.6 +48 28 29.8 g 23.473 0.065 i 21.648 0.034 3935 44 0.73 0.10 1.97 -1.42 0.18
11453 00 33  3.1 +48 28 53.0 g 22.884 0.039 i 21.063 0.020 3926 41 0.48 0.10 2.03 -0.08 0.12
11646 00 33  3.6 +48 26 38.4 g 23.276 0.055 i 21.457 0.028 3972 48 0.65 0.10 1.99 -1.14 0.15
11698 00 33  3.7 +48 26  9.3 g 23.175 0.050 i 21.311 0.025 3951 42 0.57 0.10 2.01 -1.09 0.12
11708 00 33  3.8 +48 28 16.4 g 23.551 0.070 i 21.330 0.025 3726 44 0.42 0.10 2.04 -0.89 0.16
11788 00 33  4.0 +48 24 28.5 g 23.050 0.045 i 21.493 0.029 4175 59 0.80 0.10 1.95 -1.40 0.17
11986 00 33  4.6 +48 25 57.4 g 22.925 0.040 i 21.060 0.020 3950 47 0.46 0.10 2.03 -2.32 0.24
12089 00 33  4.9 +48 25 44.5 g 22.697 0.033 i 20.884 0.017 3981 48 0.41 0.10 2.05 -0.63 0.13
12256 00 33  5.3 +48 28 33.0 g 24.095 0.112 i 21.666 0.034 3634 39 0.48 0.10 2.03 -0.60 0.12
13745 00 33  9.3 +48 29 35.4 g 22.384 0.025 i 20.727 0.015 4129 43 0.44 0.10 2.04 -1.51 0.18
14038 00 33 10.0 +48 26 40.6 g 22.569 0.030 i 20.635 0.014 3938 39 0.25 0.10 2.08 -0.92 0.11
14136 00 33 10.3 +48 29 23.3 g 22.529 0.029 i 21.289 0.025 4550 43 0.90 0.10 1.93 -0.49 0.17
14265 00 33 10.6 +48 25 40.0 g 22.671 0.032 i 21.116 0.021 4199 42 0.65 0.10 1.99 -1.28 0.12
15134 00 33 14.0 +48 26 52.2 g 23.018 0.044 i 21.112 0.021 3957 39 0.46 0.10 2.03 -0.65 0.11
15964 00 33 16.0 +48 26 49.3 g 22.872 0.039 i 20.911 0.018 3872 42 0.35 0.10 2.06 -1.31 0.16
16099 00 33 16.3 +48 27 56.4 g 22.690 0.033 i 21.088 0.021 4155 38 0.61 0.10 2.00 -0.88 0.13
16366 00 33 16.9 +48 29 17.0 g 23.421 0.063 i 21.068 0.020 3693 38 0.23 0.10 2.09 -1.38 0.14
16530 00 33 17.3 +48 29 59.0 g 22.947 0.041 i 21.244 0.024 4068 49 0.62 0.10 2.00 -0.67 0.15
17259 00 33 19.1 +48 27 21.7 g 23.515 0.068 i 21.549 0.031 3878 40 0.63 0.10 1.99 -1.03 0.15
17329 00 33 19.3 +48 27  9.7 g 23.064 0.046 i 21.134 0.022 3901 40 0.46 0.10 2.03 -1.96 0.21
17610 00 33 20.0 +48 28 28.9 g 22.935 0.041 i 21.266 0.024 4082 39 0.65 0.10 1.99 -1.03 0.18
17754 00 33 20.4 +48 29  4.2 g 22.507 0.028 i 20.888 0.018 4165 46 0.52 0.10 2.02 -1.10 0.14
18677 00 33 23.0 +48 29 15.5 g 23.130 0.049 i 21.745 0.037 4336 42 0.99 0.10 1.91 -1.70 0.32
18798 00 33 23.4 +48 28 56.6 g 22.820 0.037 i 21.057 0.020 4022 46 0.51 0.10 2.02 -0.79 0.18
12122 00 33  4.9 +48 32 34.9 g 22.894 0.040 i 21.145 0.022 4023 50 0.55 0.10 2.01 -1.19 0.19
12251 00 33  5.3 +48 32 37.5 g 22.961 0.042 i 21.577 0.032 4352 50 0.93 0.10 1.92 -1.05 0.19
13201 00 33  7.9 +48 31 00.4 g 22.604 0.031 i 21.319 0.025 4498 44 0.89 0.10 1.93 -0.86 0.13
13858 00 33  9.6 +48 30 54.5 g 22.102 0.020 i 20.357 0.011 4121 45 0.24 0.10 2.09 -2.27 0.26
14461 00 33 11.2 +48 32 17.2 g 22.253 0.023 i 20.717 0.015 4283 47 0.51 0.10 2.02 -1.26 0.15
14595 00 33 11.6 +48 31  2.4 g 23.046 0.045 i 21.617 0.033 4299 50 0.92 0.10 1.93 -2.04 0.46
15218 00 33 14.2 +48 33 56.2 g 23.670 0.078 i 21.819 0.040 3925 49 0.79 0.10 1.96 -1.61 0.34
15262 00 33 14.3 +48 34 11.6 g 23.433 0.064 i 21.809 0.040 4093 49 0.89 0.10 1.93 -1.30 0.23
15462 00 33 14.8 +48 33 18.7 g 22.798 0.037 i 21.347 0.026 4296 52 0.80 0.10 1.95 -1.62 0.25
15886 00 33 15.8 +48 30 55.8 g 23.106 0.048 i 21.921 0.044 4568 42 1.17 0.10 1.87 -0.02 0.12
16223 00 33 16.6 +48 34 52.9 g 23.143 0.049 i 21.624 0.034 4198 51 0.87 0.10 1.94 -1.36 0.24
17324 00 33 19.3 +48 35 23.8 g 23.512 0.068 i 20.823 0.017 3503 44 0.00 0.10 2.14 -1.05 0.13
17585 00 33 20.0 +48 36 12.9 g 22.798 0.037 i 20.936 0.019 3973 73 0.41 0.10 2.05 -1.28 0.17
17676 00 33 20.2 +48 33 21.6 g 22.277 0.023 i 20.565 0.013 4113 44 0.34 0.10 2.06 -1.79 0.14
17782 00 33 20.5 +48 32 30.2 g 23.067 0.046 i 21.355 0.027 4037 42 0.66 0.10 1.99 -1.04 0.18
18276 00 33 21.9 +48 34 44.9 g 23.153 0.050 i 21.700 0.036 4272 53 0.94 0.10 1.92 -1.00 0.18
18283 00 33 21.9 +48 31 00.6 g 23.822 0.089 i 21.271 0.025 3603 47 0.24 0.10 2.09 -0.80 0.14
18744 00 33 23.2 +48 34 19.6 g 23.321 0.058 i 21.480 0.030 3973 53 0.65 0.10 1.99 -0.70 0.16
18942 00 33 23.8 +48 31 14.8 g 23.040 0.045 i 21.209 0.023 3966 49 0.54 0.10 2.01 -1.20 0.13
19119 00 33 24.4 +48 30 54.5 g 23.054 0.046 i 21.035 0.020 3853 45 0.37 0.10 2.05 -1.35 0.19
19148 00 33 24.4 +48 34  6.3 g 22.784 0.036 i 20.888 0.018 3932 53 0.37 0.10 2.06 -1.07 0.16
19206 00 33 24.6 +48 35 58.2 g 22.894 0.040 i 21.297 0.025 4161 57 0.70 0.10 1.98 -1.26 0.22
19798 00 33 26.5 +48 31 28.9 g 23.097 0.047 i 20.822 0.017 3686 38 0.15 0.10 2.11 -0.99 0.12
20193 00 33 27.8 +48 36 21.4 g 22.924 0.041 i 21.016 0.020 3922 56 0.42 0.10 2.04 -0.80 0.12
21563 00 33 32.9 +48 36 46.4 g 23.089 0.031 i 20.985 0.014 3794 49 0.31 0.10 2.07 -0.62 0.14
21865 00 33 34.0 +48 35  6.9 g 22.496 0.019 i 20.819 0.012 4107 54 0.46 0.10 2.03 -1.27 0.14
22059 00 33 34.8 +48 36 12.1 g 23.598 0.048 i 21.831 0.029 3981 50 0.83 0.10 1.95 -1.16 0.18
22086 00 33 34.9 +48 34 38.9 g 23.495 0.044 i 21.622 0.024 3931 60 0.70 0.10 1.98 -1.57 0.31
22090 00 33 34.9 +48 38  4.5 g 22.863 0.026 i 21.393 0.019 4270 49 0.81 0.10 1.95 -1.26 0.20
23254 00 33 40.4 +48 41 25.1 g 22.537 0.018 i 20.967 0.013 4203 45 0.58 0.10 2.00 -1.11 0.12
23315 00 33 40.8 +48 34 32.3 g 22.930 0.027 i 21.510 0.022 4303 49 0.88 0.10 1.93 -1.05 0.13
23497 00 33 41.6 +48 42 52.4 g 23.178 0.030 i 21.224 0.015 3902 48 0.49 0.10 2.03 -0.82 0.18
23503 00 33 41.7 +48 40 37.6 g 22.063 0.012 i 20.720 0.010 4484 57 0.62 0.10 2.00 -1.43 0.16
23576 00 33 42.0 +48 41 21.6 g 23.031 0.027 i 21.347 0.017 4058 46 0.67 0.10 1.98 -0.72 0.13
23662 00 33 42.5 +48 42 40.7 g 23.214 0.031 i 20.992 0.013 3719 45 0.26 0.10 2.08 -2.71 0.25
23767 00 33 43.1 +48 39 43.7 g 22.971 0.026 i 20.969 0.013 3860 55 0.35 0.10 2.06 -2.42 0.28
23934 00 33 44.0 +48 37 26.0 g 22.891 0.026 i 21.363 0.019 4207 47 0.76 0.10 1.96 -0.06 0.12
24326 00 33 46.3 +48 37 27.5 g 23.027 0.030 i 21.275 0.018 4018 47 0.61 0.10 2.00 -0.58 0.14
24381 00 33 46.6 +48 36 35.2 g 22.717 0.023 i 21.333 0.019 4387 43 0.84 0.10 1.95 -0.82 0.16
24652 00 33 48.2 +48 43 34.8 g 22.641 0.019 i 20.438 0.008 3794 41 0.02 0.10 2.14 -1.77 0.13
24698 00 33 48.5 +48 38 32.5 g 22.976 0.028 i 21.571 0.022 4334 56 0.91 0.10 1.93 -1.08 0.16
24761 00 33 48.9 +48 36  8.6 g 22.848 0.026 i 21.425 0.020 4322 44 0.85 0.10 1.94 -0.60 0.13
25159 00 33 51.7 +48 39 58.2 g 22.811 0.023 i 20.522 0.009 3712 43 0.01 0.10 2.14 -0.89 0.13
25842 00 33 58.8 +48 38 59.8 g 22.915 0.025 i 21.510 0.020 4340 45 0.89 0.10 1.93 -1.20 0.17
25845 00 33 58.8 +48 39 34.8 g 22.614 0.019 i 21.735 0.024 4959 42 1.23 0.10 1.85 -1.31 0.29
25888 00 33 59.3 +48 42 36.1 g 22.804 0.022 i 20.972 0.013 3946 41 0.44 0.10 2.04 -0.97 0.13
26085 00 34  1.3 +48 42  1.8 g 22.412 0.016 i 20.916 0.012 4298 43 0.61 0.10 2.00 -0.94 0.13
26230 00 34  2.7 +48 41  7.9 g 22.696 0.021 i 20.847 0.011 3972 40 0.38 0.10 2.05 -1.42 0.13
26259 00 34  3.0 +48 40 11.2 g 23.171 0.031 i 21.448 0.019 4031 39 0.70 0.10 1.98 -0.85 0.15
26931 00 34 10.4 +48 43  1.5 g 22.961 0.024 i 21.412 0.018 4187 55 0.77 0.10 1.96 -1.51 0.23
27217 00 34 14.1 +48 42 22.4 g 22.562 0.018 i 20.644 0.010 3956 44 0.26 0.10 2.08 -1.38 0.12
 9754 00 32 57.2 +48 30 15.5 g 23.710 0.080 i 21.409 0.027 3684 53 0.42 0.10 2.04 -0.70 0.15
10688 00 33 00.5 +48 33  3.5 g 22.730 0.034 i 21.088 0.021 4107 41 0.59 0.10 2.00 -1.06 0.13
11283 00 33  2.5 +48 33 22.0 g 23.202 0.052 i 21.048 0.020 3787 41 0.32 0.10 2.07 -0.65 0.13
13332 00 33  8.3 +48 30 57.1 g 23.182 0.051 i 21.386 0.027 3977 43 0.63 0.10 1.99 -1.50 0.27
13451 00 33  8.5 +48 30 38.0 g 22.741 0.035 i 20.679 0.015 3824 42 0.20 0.10 2.10 -0.18 0.11
13720 00 33  9.2 +48 30 45.8 g 24.001 0.104 i 21.523 0.030 3628 36 0.40 0.10 2.05 -0.45 0.15
13919 00 33  9.7 +48 35 21.2 g 22.681 0.033 i 20.970 0.019 4071 64 0.50 0.10 2.02 -1.51 0.15
14450 00 33 11.1 +48 34 44.4 g 23.197 0.052 i 21.161 0.022 3849 70 0.42 0.10 2.04 -1.43 0.32
14691 00 33 12.0 +48 34 00.6 g 22.960 0.042 i 21.366 0.027 4147 60 0.73 0.10 1.97 -1.72 0.32
14868 00 33 13.4 +48 31 31.6 g 23.051 0.045 i 20.962 0.019 3777 37 0.31 0.10 2.07 -0.91 0.13
14926 00 33 13.5 +48 36  2.2 g 22.513 0.029 i 20.836 0.017 4106 45 0.47 0.10 2.03 -1.30 0.13
15601 00 33 15.2 +48 30 21.6 g 22.555 0.029 i 20.838 0.017 4092 38 0.44 0.10 2.04 -0.48 0.13
15850 00 33 15.7 +48 35 24.6 g 23.349 0.059 i 21.239 0.024 3801 51 0.43 0.10 2.04 -0.94 0.15
15924 00 33 15.9 +48 36 17.0 g 22.677 0.033 i 20.978 0.019 4076 47 0.51 0.10 2.02 -0.75 0.11
16160 00 33 16.5 +48 30 45.3 g 24.270 0.130 i 21.640 0.034 3562 46 0.38 0.10 2.05 -0.25 0.26
16236 00 33 16.6 +48 30 49.9 g 23.440 0.064 i 21.285 0.025 3773 29 0.43 0.10 2.04 -0.34 0.15
16315 00 33 16.8 +48 35 57.9 g 23.443 0.064 i 21.096 0.021 3822 55 0.25 0.10 2.08 -0.14 0.11
16642 00 33 17.5 +48 30 58.8 g 22.544 0.029 i 21.055 0.020 4261 44 0.67 0.10 1.98 -0.49 0.12
16791 00 33 17.9 +48 33 53.2 g 23.763 0.085 i 21.389 0.028 3664 62 0.38 0.10 2.05 -0.61 0.15
16862 00 33 18.1 +48 36 42.9 g 22.618 0.031 i 21.040 0.020 4140 46 0.61 0.10 2.00 -0.81 0.12
16867 00 33 18.1 +48 36  7.8 g 22.807 0.037 i 20.769 0.016 3876 46 0.25 0.10 2.08 -1.24 0.12
16948 00 33 18.3 +48 36 12.1 g 22.736 0.035 i 20.931 0.018 3995 42 0.43 0.10 2.04 -0.67 0.11
17192 00 33 18.9 +48 31 37.3 g 22.548 0.029 i 21.100 0.021 4330 47 0.71 0.10 1.97 -0.16 0.14
17393 00 33 19.5 +48 33 53.4 g 22.758 0.035 i 20.892 0.018 3949 62 0.39 0.10 2.05 -1.82 0.39
17461 00 33 19.6 +48 31 38.2 g 23.832 0.090 i 21.262 0.024 3597 43 0.22 0.10 2.09 -0.68 0.15
17529 00 33 19.8 +48 36 37.8 g 22.889 0.039 i 21.057 0.021 3905 41 0.47 0.10 2.03 -0.43 0.11
17752 00 33 20.4 +48 34 14.9 g 22.507 0.029 i 20.962 0.019 4246 67 0.60 0.10 2.00 -1.53 0.16
17776 00 33 20.5 +48 35 27.0 g 22.914 0.040 i 20.901 0.018 3835 53 0.32 0.10 2.07 -1.21 0.14
17912 00 33 20.9 +48 37 52.7 g 22.860 0.038 i 21.150 0.022 4051 42 0.58 0.10 2.01 -1.53 0.16
18589 00 33 22.7 +48 31 22.9 g 22.727 0.034 i 20.905 0.018 3974 46 0.41 0.10 2.04 -0.76 0.13
18841 00 33 23.5 +48 32 59.4 g 24.207 0.124 i 21.223 0.024 3506 71 0.00 0.10 2.14 -0.46 0.15
18866 00 33 23.6 +48 36 25.5 g 23.009 0.044 i 21.221 0.024 4004 44 0.57 0.10 2.01 -1.29 0.20
18883 00 33 23.6 +48 34 43.0 g 22.955 0.042 i 20.921 0.018 3820 53 0.32 0.10 2.07 -0.74 0.13
19125 00 33 24.4 +48 32 26.7 g 22.723 0.034 i 20.883 0.018 3954 60 0.40 0.10 2.05 -1.19 0.15
19243 00 33 24.8 +48 35 11.4 g 22.748 0.035 i 21.149 0.022 4153 52 0.64 0.10 1.99 -0.68 0.14
19400 00 33 25.3 +48 32 58.2 g 23.013 0.044 i 20.928 0.018 3796 77 0.30 0.10 2.07 -0.39 0.14
19409 00 33 25.3 +48 34 49.3 g 23.056 0.046 i 21.165 0.023 3905 51 0.49 0.10 2.03 -0.56 0.13
19612 00 33 26.0 +48 37 36.3 g 21.886 0.017 i 20.842 0.017 4797 46 0.80 0.10 1.95 -1.33 0.17
19672 00 33 26.1 +48 38 17.9 g 22.913 0.040 i 21.084 0.021 3957 41 0.49 0.10 2.03 -0.88 0.13
19868 00 33 26.7 +48 31 54.8 g 22.842 0.038 i 21.014 0.020 3959 46 0.46 0.10 2.03 -0.80 0.13
19883 00 33 26.8 +48 38 18.6 g 23.022 0.044 i 21.219 0.023 3915 45 0.56 0.10 2.01 -0.21 0.12
19885 00 33 26.8 +48 33 59.2 g 23.217 0.053 i 21.072 0.021 3766 58 0.33 0.10 2.06 -0.93 0.15
20045 00 33 27.3 +48 32 12.5 g 23.003 0.044 i 20.989 0.019 3834 56 0.36 0.10 2.06 -1.17 0.15
20128 00 33 27.6 +48 35 51.7 g 23.377 0.061 i 21.276 0.025 3787 48 0.45 0.10 2.04 -0.95 0.16
20236 00 33 28.0 +48 33 40.4 g 22.876 0.039 i 21.016 0.020 3927 60 0.44 0.10 2.04 -0.75 0.13
21003 00 33 30.7 +48 35 13.0 g 23.401 0.041 i 21.172 0.016 3690 78 0.34 0.10 2.06 -0.29 0.18
21195 00 33 31.5 +48 34 55.2 g 23.143 0.033 i 21.077 0.015 3809 50 0.37 0.10 2.05 -1.23 0.16
22058 00 33 34.8 +48 36  5.9 g 22.180 0.015 i 20.900 0.013 4545 50 0.72 0.10 1.97 -0.80 0.12
22166 00 33 35.2 +48 38 24.6 g 22.806 0.024 i 20.916 0.013 3918 48 0.38 0.10 2.05 -0.79 0.11
22240 00 33 35.6 +48 36 59.3 g 22.675 0.022 i 20.956 0.013 4054 48 0.49 0.10 2.03 -1.53 0.14
22532 00 33 36.8 +48 36 29.4 g 23.236 0.035 i 21.517 0.022 4039 42 0.73 0.10 1.97 -0.39 0.14
22757 00 33 37.9 +48 39 20.7 g 22.963 0.026 i 21.288 0.016 4080 30 0.65 0.10 1.99 -0.45 0.13
22766 00 33 37.9 +48 37 48.1 g 22.812 0.025 i 21.036 0.014 4027 53 0.49 0.10 2.03 -1.52 0.19
22772 00 33 38.0 +48 39 42.9 g 23.086 0.028 i 21.122 0.014 3853 40 0.44 0.10 2.04 -1.08 0.12
22948 00 33 38.9 +48 39  1.9 g 23.066 0.028 i 21.216 0.016 3954 54 0.53 0.10 2.02 -0.85 0.14
23104 00 33 39.7 +48 37 16.6 g 22.596 0.021 i 20.818 0.012 3954 54 0.40 0.10 2.05 -0.71 0.12
23127 00 33 39.8 +48 37 28.1 g 22.456 0.018 i 20.845 0.012 4169 54 0.51 0.10 2.02 -0.82 0.11
23220 00 33 40.3 +48 38 16.2 g 22.935 0.027 i 20.916 0.013 3788 48 0.32 0.10 2.07 -0.81 0.12
23328 00 33 40.8 +48 42  8.5 g 23.017 0.026 i 21.227 0.016 3983 40 0.57 0.10 2.01 -0.67 0.13
23486 00 33 41.6 +48 37 36.0 g 23.053 0.030 i 21.163 0.016 3935 57 0.49 0.10 2.03 -1.07 0.13
23810 00 33 43.3 +48 43 28.4 g 23.096 0.028 i 21.004 0.013 3764 43 0.33 0.10 2.07 -0.64 0.11
23930 00 33 44.0 +48 38  8.8 g 23.137 0.032 i 21.201 0.016 3904 60 0.49 0.10 2.03 -0.78 0.17
23989 00 33 44.4 +48 37 29.7 g 22.579 0.020 i 20.955 0.013 4131 50 0.55 0.10 2.01 -1.01 0.12
24006 00 33 44.5 +48 37 11.1 g 23.191 0.034 i 21.246 0.017 3859 89 0.50 0.10 2.02 -0.50 0.18
24015 00 33 44.5 +48 39 59.9 g 23.285 0.033 i 21.094 0.014 3744 41 0.32 0.10 2.07 -0.77 0.12
24064 00 33 44.8 +48 37 52.3 g 22.916 0.027 i 21.210 0.017 4036 51 0.60 0.10 2.00 -0.40 0.12
24116 00 33 45.1 +48 39  3.4 g 22.461 0.017 i 20.857 0.012 4173 41 0.52 0.10 2.02 -1.09 0.13
24253 00 33 45.9 +48 40 31.1 g 22.815 0.023 i 20.893 0.012 3936 44 0.36 0.10 2.06 -1.14 0.12
24310 00 33 46.2 +48 40 42.4 g 22.607 0.019 i 21.116 0.014 4277 42 0.69 0.10 1.98 -1.08 0.11
24367 00 33 46.5 +48 42  8.2 g 23.160 0.030 i 21.132 0.014 3851 43 0.42 0.10 2.04 -0.77 0.14
24373 00 33 46.6 +48 40 33.6 g 23.836 0.053 i 21.198 0.015 3561 42 0.15 0.10 2.11 -2.92 0.29
24565 00 33 47.6 +48 42 31.6 g 23.002 0.026 i 20.945 0.012 3875 41 0.32 0.10 2.07 -0.80 0.11
24578 00 33 47.7 +48 43  7.4 g 22.933 0.025 i 21.210 0.015 4063 47 0.59 0.10 2.00 -1.07 0.12
25110 00 33 51.3 +48 41 20.6 g 23.532 0.041 i 21.117 0.014 3657 35 0.23 0.10 2.09 -2.97 0.42
25251 00 33 52.5 +48 37 48.3 g 22.903 0.027 i 20.963 0.013 3906 34 0.38 0.10 2.05 -1.17 0.13
25537 00 33 54.9 +48 40  5.1 g 22.573 0.019 i 21.118 0.014 4322 32 0.71 0.10 1.97 -1.40 0.20
25569 00 33 55.6 +48 39 55.1 g 23.749 0.050 i 21.267 0.016 3651 44 0.27 0.10 2.08 -0.74 0.13
25652 00 33 57.2 +48 39 58.8 g 22.786 0.022 i 21.059 0.014 4059 45 0.53 0.10 2.02 -1.48 0.19
25685 00 33 57.4 +48 42 37.0 g 22.852 0.023 i 21.119 0.014 4052 43 0.55 0.10 2.01 -0.60 0.15
25922 00 33 59.5 +48 39 21.1 g 22.939 0.025 i 20.817 0.011 3756 42 0.23 0.10 2.09 -1.15 0.12
26054 00 34  1.0 +48 40 43.3 g 23.060 0.028 i 21.528 0.020 4199 46 0.82 0.10 1.95 -0.88 0.13

